CLUE-MARK: Watermarking Diffusion Models using CLWE

As AI-generated images become widespread, reliable watermarking is essential for content verification, copyright enforcement, and combating disinformation. Existing techniques rely on heuristic approaches and lack formal guarantees of undetectability, making them vulnerable to steganographic attacks that can expose or erase the watermark. Additionally, these techniques often degrade output quality by introducing perceptible changes, which is not only undesirable but an important barrier to adoption in practice. In this work, we introduce CLUE-Mark, the first provably undetectable watermarking scheme for diffusion models. CLUE-Mark requires no changes to the model being watermarked, is computationally efficient, and because it is provably undetectable is guaranteed to have no impact on model output quality. Our approach leverages the Continuous Learning With Errors (CLWE) problem -- a cryptographically hard lattice problem -- to embed watermarks in the latent noise vectors used by diffusion models. By proving undetectability via reduction from a cryptographically hard problem we ensure not only that the watermark is imperceptible to human observers or adhoc heuristics, but to \emph{any} efficient detector that does not have the secret key. CLUE-Mark allows multiple keys to be embedded, enabling traceability of images to specific users without altering model parameters. Empirical evaluations on state-of-the-art diffusion models confirm that CLUE-Mark achieves high recoverability, preserves image quality, and is robust to minor perturbations such JPEG compression and brightness adjustments. Uniquely, CLUE-Mark cannot be detected nor removed by recent steganographic attacks.

==> data/cov_attack.tsv <==
m	n32_g1	n64_g1	n32_g2	n64_g2	n32_g4	n64_g4	n32_g8	n64_g8	n32_g1_tacc	n64_g1_tacc	n32_g2_tacc	n64_g2_tacc	n32_g4_tacc	n64_g4_tacc	n32_g8_tacc	n64_g8_tacc
100	0.5257000000000001	0.5004	0.5008000000000001	0.5024000000000001	0.5012000000000001	0.5003	0.5010000000000001	0.5021	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
109	0.5208	0.5048	0.5027	0.5023	0.5025000000000001	0.5011	0.502	0.5007999999999999	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
120	0.5251	0.5071	0.504	0.5029	0.5001	0.4992	0.5018	0.5014000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
132	0.525	0.5095999999999999	0.5028	0.5038	0.504	0.5003	0.5008999999999999	0.5005	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
145	0.522	0.5157	0.5046999999999999	0.5025999999999999	0.5017	0.5005000000000001	0.5005999999999999	0.49829999999999997	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
159	0.5214	0.5143	0.503	0.5010000000000001	0.5008	0.5007	0.5011	0.4985	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
174	0.5212	0.5171	0.5022	0.5039	0.5016	0.5010000000000001	0.5016	0.4992	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
191	0.5203	0.5153	0.5031	0.5033	0.5033	0.5023	0.5021	0.4992	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
210	0.5273	0.5101	0.5019	0.5044	0.5018	0.5018	0.5024	0.49970000000000003	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
231	0.5318	0.5112000000000001	0.5045999999999999	0.5073	0.5009	0.5013000000000001	0.5022	0.49970000000000003	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
253	0.5294000000000001	0.5110000000000001	0.5069	0.5045	0.5003	0.5025	0.5017	0.4995	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
278	0.5279	0.5124	0.5055	0.5046999999999999	0.5006	0.504	0.5014000000000001	0.49929999999999997	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
305	0.5286	0.5079	0.5059	0.5002	0.5014000000000001	0.5003	0.5017	0.49970000000000003	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
335	0.5252	0.5058	0.5088000000000001	0.5019	0.502	0.5020000000000001	0.5011000000000001	0.4999	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
367	0.5259	0.5081	0.5078	0.5016	0.5007	0.5006	0.502	0.4999	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
403	0.5255000000000001	0.5091	0.5089000000000001	0.5029	0.5044	0.5027	0.5017	0.5005000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
443	0.5257	0.5084	0.5007999999999999	0.5067	0.5023	0.5017	0.5014	0.5011	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
486	0.5307999999999999	0.5151	0.5042	0.5070000000000001	0.5013	0.5002000000000001	0.5008	0.49860000000000004	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
533	0.5364	0.5195	0.5029	0.5081	0.5043000000000001	0.5002	0.5012	0.49960000000000004	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
585	0.5390999999999999	0.5149	0.5065	0.5055000000000001	0.5032	0.5016	0.5012000000000001	0.5019	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
642	0.5342	0.5232	0.5084	0.5055	0.5055000000000001	0.5008	0.5018	0.501	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
705	0.5433	0.5278	0.5111	0.5055	0.5031000000000001	0.5019	0.5004000000000001	0.5022	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
774	0.5468999999999999	0.5258	0.5118	0.5073	0.5047	0.5027999999999999	0.5004	0.5023	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
849	0.5427	0.5334	0.5161	0.5067000000000002	0.5030999999999999	0.5013000000000001	0.5	0.5013	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
932	0.5394	0.5312	0.5132	0.5083	0.5027	0.5024000000000001	0.5018	0.5001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1023	0.5366	0.5303	0.5153	0.5047	0.5034000000000001	0.5019	0.5006999999999999	0.5001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1123	0.5408000000000001	0.5306000000000001	0.5166000000000001	0.5046999999999999	0.5035000000000001	0.5024	0.5002	0.49920000000000003	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1232	0.5444	0.5306	0.5125000000000001	0.5051999999999999	0.5025000000000001	0.5031000000000001	0.5004	0.5003	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1353	0.549	0.5346	0.5166999999999999	0.5064	0.5023	0.5014000000000001	0.49960000000000004	0.5002	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1484	0.5605	0.5311	0.5176999999999999	0.5067	0.5028999999999999	0.5031000000000001	0.5026	0.5021	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1629	0.5822	0.5336000000000001	0.5113000000000001	0.5077	0.5017	0.503	0.502	0.5015000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1788	0.5871999999999999	0.5389999999999999	0.5135	0.5085999999999999	0.5041	0.5037	0.5005	0.5016999999999999	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
1963	0.5861000000000001	0.5431	0.5155	0.5089	0.5056	0.5023	0.5017	0.5019	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
2154	0.5773	0.5581	0.5166999999999999	0.5079	0.503	0.5033000000000001	0.5011	0.5015000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
2364	0.6064999999999999	0.5604	0.5202	0.5073000000000001	0.5032	0.5035000000000001	0.5001	0.5014	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
2595	0.6048	0.56	0.5193000000000001	0.5074000000000001	0.5062	0.5044000000000001	0.4991	0.5018	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
2848	0.6206	0.5576000000000001	0.5205	0.5089	0.5043	0.504	0.5019999999999999	0.5005000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
3125	0.6397999999999999	0.5670000000000001	0.5137999999999999	0.5105	0.5049	0.5047	0.5024000000000001	0.4994	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
3430	0.6617	0.5765000000000001	0.5186999999999999	0.511	0.5039	0.5032	0.5002	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
3764	0.6733	0.5854999999999999	0.5224	0.5109	0.5033	0.5034000000000001	0.5023	0.5004000000000001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
4132	0.7254	0.5690000000000001	0.5206999999999999	0.5107999999999999	0.5031	0.5058	0.5025000000000001	0.5008	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
4534	0.7157000000000001	0.5856000000000001	0.5222	0.511	0.5073	0.5056	0.5004	0.5005	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
4977	0.7121	0.5870000000000001	0.5234000000000001	0.5174	0.5047	0.5034	0.5034000000000001	0.5009	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
5462	0.7189	0.5963	0.5216000000000001	0.5147999999999999	0.5049	0.5048	0.5023	0.5001	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
5994	0.75	0.6104	0.5191999999999999	0.5172	0.5065	0.5057	0.5024	0.5009999999999999	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
6579	0.7835000000000001	0.6718000000000001	0.5296000000000001	0.513	0.5034	0.5068	0.5035999999999999	0.5008	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
7220	0.802	0.6635	0.5293999999999999	0.5161	0.5039	0.505	0.5006999999999999	0.5009	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
7924	0.8322	0.6881000000000002	0.5334	0.514	0.5013	0.5051000000000001	0.5009	0.5018	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
8697	0.8573000000000001	0.6930999999999999	0.5257000000000001	0.5154000000000001	0.5052	0.5056	0.5015000000000001	0.5016	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
9545	0.8762000000000001	0.7033	0.5194000000000001	0.5178	0.5071	0.5045999999999999	0.5	0.5014	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
10476	0.8972	0.7371000000000001	0.5236999999999999	0.522	0.5051	0.5034000000000001	0.5003000000000001	0.5016	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
11497	0.9271999999999999	0.7504	0.5221	0.5181	0.5093000000000001	0.5035000000000001	0.4999	0.5018	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
12618	0.9455	0.7955	0.5246	0.5223	0.5083	0.5028	0.4998	0.5026	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
13848	0.9705	0.8107	0.5272	0.5321	0.505	0.5055000000000001	0.5003	0.5028	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
15199	0.9871000000000001	0.8599	0.5399	0.5222999999999999	0.5045	0.505	0.5005	0.5018	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
16681	0.9939	0.8716999999999999	0.5398000000000001	0.5293000000000001	0.5047	0.5061	0.5005	0.5026	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
18307	0.9985999999999999	0.9251	0.5403	0.5259	0.5057	0.5046	0.5002	0.5029	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
20092	0.9994999999999999	0.9482	0.5433	0.5351	0.5074	0.5022000000000001	0.5009	0.5037	0.505	0.5	0.5	0.5	0.5	0.5	0.5	0.5
22051	0.9999	0.9698	0.5513	0.5338	0.5067	0.5045000000000001	0.5014	0.5021	0.5549999999999999	0.5	0.5	0.5	0.5	0.5	0.5	0.5
24201	0.9997	0.9804	0.56	0.5333	0.5046999999999999	0.503	0.4993	0.5021000000000001	0.655	0.5	0.5	0.5	0.5	0.5	0.5	0.5
26560	0.9999	0.9912000000000001	0.5668000000000001	0.5363000000000001	0.5064	0.5025	0.5003	0.5009	0.775	0.5	0.5	0.5	0.5	0.5	0.5	0.5
29150	1.0	0.999	0.5720999999999999	0.539	0.5078	0.5026	0.5013	0.502	0.91	0.5	0.5	0.5	0.5	0.5	0.5	0.5
31992	1.0	0.9995999999999999	0.5756	0.548	0.508	0.5084	0.5034	0.5007999999999999	0.98	0.5	0.5	0.5	0.5	0.5	0.5	0.5
35111	1.0	1.0	0.5632	0.5326000000000001	0.5086	0.5083	0.5019	0.5012000000000001	0.99	0.5	0.5	0.5	0.5	0.5	0.5	0.5
38535	1.0	1.0	0.5655	0.5431000000000001	0.5095000000000001	0.5119	0.5006999999999999	0.5014000000000001	1.0	0.5	0.5	0.5	0.5	0.5	0.5	0.5
42292	1.0	1.0	0.5866000000000001	0.5541	0.5124	0.5091	0.5008999999999999	0.5013000000000001	1.0	0.5	0.5	0.5	0.5	0.5	0.5	0.5
46415	1.0	1.0	0.6071	0.5452	0.511	0.5069	0.5005999999999999	0.5015000000000001	1.0	0.505	0.5	0.5	0.5	0.5	0.5	0.5
50941	1.0	1.0	0.6160000000000001	0.5445	0.5155000000000001	0.5078	0.5019	0.5031	1.0	0.575	0.5	0.5	0.5	0.5	0.5	0.5
55908	1.0	1.0	0.6363	0.5453	0.5078	0.5083	0.5013	0.5017	1.0	0.88	0.5	0.5	0.5	0.5	0.5	0.5
61359	1.0	1.0	0.6585000000000001	0.5475000000000001	0.512	0.5059	0.5013	0.5024	1.0	0.985	0.5	0.5	0.5	0.5	0.5	0.5
67341	1.0	1.0	0.6747000000000001	0.5617	0.5087	0.5046999999999999	0.5021	0.5025999999999999	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
73907	1.0	1.0	0.7137	0.5641999999999999	0.5061	0.5091	0.49950000000000006	0.5022	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
81113	1.0	1.0	0.7214	0.5801	0.5055000000000001	0.5065	0.5005999999999999	0.5039	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
89021	1.0	1.0	0.7422000000000001	0.6015	0.5128	0.505	0.5034000000000001	0.5039	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
97700	1.0	1.0	0.7686	0.5922000000000001	0.5144	0.5094	0.4991	0.5021	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
107226	1.0	1.0	0.7853	0.6207	0.5116	0.5105999999999999	0.5011	0.5018	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
117681	1.0	1.0	0.8009999999999999	0.6293	0.5118	0.5068	0.5002	0.5027	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
129154	1.0	1.0	0.8338	0.6476	0.5074000000000001	0.5143	0.5013	0.5041	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
141747	1.0	1.0	0.8638	0.6763	0.5079	0.513	0.5027999999999999	0.5033	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
155567	1.0	1.0	0.8869	0.6842	0.5082	0.5153	0.5021	0.502	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
170735	1.0	1.0	0.9048	0.7082999999999999	0.5122	0.5141	0.5025	0.5022	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
187381	1.0	1.0	0.9298000000000001	0.7279	0.5126	0.5119	0.5003	0.5018	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
205651	1.0	1.0	0.9565999999999999	0.764	0.523	0.5091	0.5023	0.5024	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
225701	1.0	1.0	0.9631000000000001	0.8093	0.5216000000000001	0.5141	0.5035	0.5045	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
247707	1.0	1.0	0.9714	0.818	0.527	0.5164	0.5051	0.5035000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
271858	1.0	1.0	0.9909	0.8392999999999999	0.5271	0.5105999999999999	0.5033000000000001	0.5033000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
298364	1.0	1.0	0.9989999999999999	0.8838999999999999	0.5259	0.5213	0.5061	0.5037	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
327454	1.0	1.0	0.9997	0.9215	0.5238	0.5196000000000001	0.5071	0.5033000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
359381	1.0	1.0	1.0	0.9508000000000001	0.5450999999999999	0.5192	0.5039	0.5015000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
394420	1.0	1.0	1.0	0.971	0.5473	0.516	0.5028	0.5005999999999999	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
432876	1.0	1.0	1.0	0.9872000000000001	0.545	0.5121	0.5052000000000001	0.5029	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
475081	1.0	1.0	1.0	0.9964999999999999	0.5521	0.5092	0.5052	0.5014000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
521400	1.0	1.0	1.0	0.9968000000000001	0.5704	0.5136000000000001	0.5024	0.5016999999999999	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
572236	1.0	1.0	1.0	0.9988	0.5699000000000001	0.5106	0.5027999999999999	0.5013000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
628029	1.0	1.0	1.0	0.9986	0.5804999999999999	0.5148	0.5041	0.502	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
689261	1.0	1.0	1.0	0.9997	0.5979000000000001	0.5227	0.5054	0.5015000000000001	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
756463	1.0	1.0	1.0	0.9999	0.6237000000000001	0.5476000000000001	0.5066999999999999	0.504	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
830217	1.0	1.0	1.0	1.0	0.6063000000000001	0.5468	0.5044000000000001	0.5027	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
911162	1.0	1.0	1.0	1.0	0.6079000000000001	0.5459	0.5093	0.5024	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5
1000000	1.0	1.0	1.0	1.0	0.6382000000000001	0.5573000000000001	0.5117999999999999	0.5005999999999999	1.0	1.0	0.5	0.5	0.5	0.5	0.5	0.5


==> data/cov_vs_samp.csv <==
gamma,n,m,auc,theory_acc
1,32,100,0.5257000000000001,0.5
1,32,109,0.5208,0.5
1,32,120,0.5251,0.5
1,32,132,0.525,0.5
1,32,145,0.522,0.5
1,32,159,0.5214,0.5
1,32,174,0.5212,0.5
1,32,191,0.5203,0.5
1,32,210,0.5273,0.5
1,32,231,0.5318,0.5
1,32,253,0.5294000000000001,0.5
1,32,278,0.5279,0.5
1,32,305,0.5286,0.5
1,32,335,0.5252,0.5
1,32,367,0.5259,0.5
1,32,403,0.5255000000000001,0.5
1,32,443,0.5257,0.5
1,32,486,0.5307999999999999,0.5
1,32,533,0.5364,0.5
1,32,585,0.5390999999999999,0.5
1,32,642,0.5342,0.5
1,32,705,0.5433,0.5
1,32,774,0.5468999999999999,0.5
1,32,849,0.5427,0.5
1,32,932,0.5394,0.5
1,32,1023,0.5366,0.5
1,32,1123,0.5408000000000001,0.5
1,32,1232,0.5444,0.5
1,32,1353,0.549,0.5
1,32,1484,0.5605,0.5
1,32,1629,0.5822,0.5
1,32,1788,0.5871999999999999,0.5
1,32,1963,0.5861000000000001,0.5
1,32,2154,0.5773,0.5
1,32,2364,0.6064999999999999,0.5
1,32,2595,0.6048,0.5
1,32,2848,0.6206,0.5
1,32,3125,0.6397999999999999,0.5
1,32,3430,0.6617,0.5
1,32,3764,0.6733,0.5
1,32,4132,0.7254,0.5
1,32,4534,0.7157000000000001,0.5
1,32,4977,0.7121,0.5
1,32,5462,0.7189,0.5
1,32,5994,0.75,0.5
1,32,6579,0.7835000000000001,0.5
1,32,7220,0.802,0.5
1,32,7924,0.8322,0.5
1,32,8697,0.8573000000000001,0.5
1,32,9545,0.8762000000000001,0.5
1,32,10476,0.8972,0.5
1,32,11497,0.9271999999999999,0.5
1,32,12618,0.9455,0.5
1,32,13848,0.9705,0.5
1,32,15199,0.9871000000000001,0.5
1,32,16681,0.9939,0.5
1,32,18307,0.9985999999999999,0.5
1,32,20092,0.9994999999999999,0.505
1,32,22051,0.9999,0.5549999999999999
1,32,24201,0.9997,0.655
1,32,26560,0.9999,0.775
1,32,29150,1.0,0.91
1,32,31992,1.0,0.98
1,32,35111,1.0,0.99
1,32,38535,1.0,1.0
1,32,42292,1.0,1.0
1,32,46415,1.0,1.0
1,32,50941,1.0,1.0
1,32,55908,1.0,1.0
1,32,61359,1.0,1.0
1,32,67341,1.0,1.0
1,32,73907,1.0,1.0
1,32,81113,1.0,1.0
1,32,89021,1.0,1.0
1,32,97700,1.0,1.0
1,32,107226,1.0,1.0
1,32,117681,1.0,1.0
1,32,129154,1.0,1.0
1,32,141747,1.0,1.0
1,32,155567,1.0,1.0
1,32,170735,1.0,1.0
1,32,187381,1.0,1.0
1,32,205651,1.0,1.0
1,32,225701,1.0,1.0
1,32,247707,1.0,1.0
1,32,271858,1.0,1.0
1,32,298364,1.0,1.0
1,32,327454,1.0,1.0
1,32,359381,1.0,1.0
1,32,394420,1.0,1.0
1,32,432876,1.0,1.0
1,32,475081,1.0,1.0
1,32,521400,1.0,1.0
1,32,572236,1.0,1.0
1,32,628029,1.0,1.0
1,32,689261,1.0,1.0
1,32,756463,1.0,1.0
1,32,830217,1.0,1.0
1,32,911162,1.0,1.0
1,32,1000000,1.0,1.0
1,64,100,0.5004,0.5
1,64,109,0.5048,0.5
1,64,120,0.5071,0.5
1,64,132,0.5095999999999999,0.5
1,64,145,0.5157,0.5
1,64,159,0.5143,0.5
1,64,174,0.5171,0.5
1,64,191,0.5153,0.5
1,64,210,0.5101,0.5
1,64,231,0.5112000000000001,0.5
1,64,253,0.5110000000000001,0.5
1,64,278,0.5124,0.5
1,64,305,0.5079,0.5
1,64,335,0.5058,0.5
1,64,367,0.5081,0.5
1,64,403,0.5091,0.5
1,64,443,0.5084,0.5
1,64,486,0.5151,0.5
1,64,533,0.5195,0.5
1,64,585,0.5149,0.5
1,64,642,0.5232,0.5
1,64,705,0.5278,0.5
1,64,774,0.5258,0.5
1,64,849,0.5334,0.5
1,64,932,0.5312,0.5
1,64,1023,0.5303,0.5
1,64,1123,0.5306000000000001,0.5
1,64,1232,0.5306,0.5
1,64,1353,0.5346,0.5
1,64,1484,0.5311,0.5
1,64,1629,0.5336000000000001,0.5
1,64,1788,0.5389999999999999,0.5
1,64,1963,0.5431,0.5
1,64,2154,0.5581,0.5
1,64,2364,0.5604,0.5
1,64,2595,0.56,0.5
1,64,2848,0.5576000000000001,0.5
1,64,3125,0.5670000000000001,0.5
1,64,3430,0.5765000000000001,0.5
1,64,3764,0.5854999999999999,0.5
1,64,4132,0.5690000000000001,0.5
1,64,4534,0.5856000000000001,0.5
1,64,4977,0.5870000000000001,0.5
1,64,5462,0.5963,0.5
1,64,5994,0.6104,0.5
1,64,6579,0.6718000000000001,0.5
1,64,7220,0.6635,0.5
1,64,7924,0.6881000000000002,0.5
1,64,8697,0.6930999999999999,0.5
1,64,9545,0.7033,0.5
1,64,10476,0.7371000000000001,0.5
1,64,11497,0.7504,0.5
1,64,12618,0.7955,0.5
1,64,13848,0.8107,0.5
1,64,15199,0.8599,0.5
1,64,16681,0.8716999999999999,0.5
1,64,18307,0.9251,0.5
1,64,20092,0.9482,0.5
1,64,22051,0.9698,0.5
1,64,24201,0.9804,0.5
1,64,26560,0.9912000000000001,0.5
1,64,29150,0.999,0.5
1,64,31992,0.9995999999999999,0.5
1,64,35111,1.0,0.5
1,64,38535,1.0,0.5
1,64,42292,1.0,0.5
1,64,46415,1.0,0.505
1,64,50941,1.0,0.575
1,64,55908,1.0,0.88
1,64,61359,1.0,0.985
1,64,67341,1.0,1.0
1,64,73907,1.0,1.0
1,64,81113,1.0,1.0
1,64,89021,1.0,1.0
1,64,97700,1.0,1.0
1,64,107226,1.0,1.0
1,64,117681,1.0,1.0
1,64,129154,1.0,1.0
1,64,141747,1.0,1.0
1,64,155567,1.0,1.0
1,64,170735,1.0,1.0
1,64,187381,1.0,1.0
1,64,205651,1.0,1.0
1,64,225701,1.0,1.0
1,64,247707,1.0,1.0
1,64,271858,1.0,1.0
1,64,298364,1.0,1.0
1,64,327454,1.0,1.0
1,64,359381,1.0,1.0
1,64,394420,1.0,1.0
1,64,432876,1.0,1.0
1,64,475081,1.0,1.0
1,64,521400,1.0,1.0
1,64,572236,1.0,1.0
1,64,628029,1.0,1.0
1,64,689261,1.0,1.0
1,64,756463,1.0,1.0
1,64,830217,1.0,1.0
1,64,911162,1.0,1.0
1,64,1000000,1.0,1.0
2,32,100,0.5008000000000001,0.5
2,32,109,0.5027,0.5
2,32,120,0.504,0.5
2,32,132,0.5028,0.5
2,32,145,0.5046999999999999,0.5
2,32,159,0.503,0.5
2,32,174,0.5022,0.5
2,32,191,0.5031,0.5
2,32,210,0.5019,0.5
2,32,231,0.5045999999999999,0.5
2,32,253,0.5069,0.5
2,32,278,0.5055,0.5
2,32,305,0.5059,0.5
2,32,335,0.5088000000000001,0.5
2,32,367,0.5078,0.5
2,32,403,0.5089000000000001,0.5
2,32,443,0.5007999999999999,0.5
2,32,486,0.5042,0.5
2,32,533,0.5029,0.5
2,32,585,0.5065,0.5
2,32,642,0.5084,0.5
2,32,705,0.5111,0.5
2,32,774,0.5118,0.5
2,32,849,0.5161,0.5
2,32,932,0.5132,0.5
2,32,1023,0.5153,0.5
2,32,1123,0.5166000000000001,0.5
2,32,1232,0.5125000000000001,0.5
2,32,1353,0.5166999999999999,0.5
2,32,1484,0.5176999999999999,0.5
2,32,1629,0.5113000000000001,0.5
2,32,1788,0.5135,0.5
2,32,1963,0.5155,0.5
2,32,2154,0.5166999999999999,0.5
2,32,2364,0.5202,0.5
2,32,2595,0.5193000000000001,0.5
2,32,2848,0.5205,0.5
2,32,3125,0.5137999999999999,0.5
2,32,3430,0.5186999999999999,0.5
2,32,3764,0.5224,0.5
2,32,4132,0.5206999999999999,0.5
2,32,4534,0.5222,0.5
2,32,4977,0.5234000000000001,0.5
2,32,5462,0.5216000000000001,0.5
2,32,5994,0.5191999999999999,0.5
2,32,6579,0.5296000000000001,0.5
2,32,7220,0.5293999999999999,0.5
2,32,7924,0.5334,0.5
2,32,8697,0.5257000000000001,0.5
2,32,9545,0.5194000000000001,0.5
2,32,10476,0.5236999999999999,0.5
2,32,11497,0.5221,0.5
2,32,12618,0.5246,0.5
2,32,13848,0.5272,0.5
2,32,15199,0.5399,0.5
2,32,16681,0.5398000000000001,0.5
2,32,18307,0.5403,0.5
2,32,20092,0.5433,0.5
2,32,22051,0.5513,0.5
2,32,24201,0.56,0.5
2,32,26560,0.5668000000000001,0.5
2,32,29150,0.5720999999999999,0.5
2,32,31992,0.5756,0.5
2,32,35111,0.5632,0.5
2,32,38535,0.5655,0.5
2,32,42292,0.5866000000000001,0.5
2,32,46415,0.6071,0.5
2,32,50941,0.6160000000000001,0.5
2,32,55908,0.6363,0.5
2,32,61359,0.6585000000000001,0.5
2,32,67341,0.6747000000000001,0.5
2,32,73907,0.7137,0.5
2,32,81113,0.7214,0.5
2,32,89021,0.7422000000000001,0.5
2,32,97700,0.7686,0.5
2,32,107226,0.7853,0.5
2,32,117681,0.8009999999999999,0.5
2,32,129154,0.8338,0.5
2,32,141747,0.8638,0.5
2,32,155567,0.8869,0.5
2,32,170735,0.9048,0.5
2,32,187381,0.9298000000000001,0.5
2,32,205651,0.9565999999999999,0.5
2,32,225701,0.9631000000000001,0.5
2,32,247707,0.9714,0.5
2,32,271858,0.9909,0.5
2,32,298364,0.9989999999999999,0.5
2,32,327454,0.9997,0.5
2,32,359381,1.0,0.5
2,32,394420,1.0,0.5
2,32,432876,1.0,0.5
2,32,475081,1.0,0.5
2,32,521400,1.0,0.5
2,32,572236,1.0,0.5
2,32,628029,1.0,0.5
2,32,689261,1.0,0.5
2,32,756463,1.0,0.5
2,32,830217,1.0,0.5
2,32,911162,1.0,0.5
2,32,1000000,1.0,0.5
2,64,100,0.5024000000000001,0.5
2,64,109,0.5023,0.5
2,64,120,0.5029,0.5
2,64,132,0.5038,0.5
2,64,145,0.5025999999999999,0.5
2,64,159,0.5010000000000001,0.5
2,64,174,0.5039,0.5
2,64,191,0.5033,0.5
2,64,210,0.5044,0.5
2,64,231,0.5073,0.5
2,64,253,0.5045,0.5
2,64,278,0.5046999999999999,0.5
2,64,305,0.5002,0.5
2,64,335,0.5019,0.5
2,64,367,0.5016,0.5
2,64,403,0.5029,0.5
2,64,443,0.5067,0.5
2,64,486,0.5070000000000001,0.5
2,64,533,0.5081,0.5
2,64,585,0.5055000000000001,0.5
2,64,642,0.5055,0.5
2,64,705,0.5055,0.5
2,64,774,0.5073,0.5
2,64,849,0.5067000000000002,0.5
2,64,932,0.5083,0.5
2,64,1023,0.5047,0.5
2,64,1123,0.5046999999999999,0.5
2,64,1232,0.5051999999999999,0.5
2,64,1353,0.5064,0.5
2,64,1484,0.5067,0.5
2,64,1629,0.5077,0.5
2,64,1788,0.5085999999999999,0.5
2,64,1963,0.5089,0.5
2,64,2154,0.5079,0.5
2,64,2364,0.5073000000000001,0.5
2,64,2595,0.5074000000000001,0.5
2,64,2848,0.5089,0.5
2,64,3125,0.5105,0.5
2,64,3430,0.511,0.5
2,64,3764,0.5109,0.5
2,64,4132,0.5107999999999999,0.5
2,64,4534,0.511,0.5
2,64,4977,0.5174,0.5
2,64,5462,0.5147999999999999,0.5
2,64,5994,0.5172,0.5
2,64,6579,0.513,0.5
2,64,7220,0.5161,0.5
2,64,7924,0.514,0.5
2,64,8697,0.5154000000000001,0.5
2,64,9545,0.5178,0.5
2,64,10476,0.522,0.5
2,64,11497,0.5181,0.5
2,64,12618,0.5223,0.5
2,64,13848,0.5321,0.5
2,64,15199,0.5222999999999999,0.5
2,64,16681,0.5293000000000001,0.5
2,64,18307,0.5259,0.5
2,64,20092,0.5351,0.5
2,64,22051,0.5338,0.5
2,64,24201,0.5333,0.5
2,64,26560,0.5363000000000001,0.5
2,64,29150,0.539,0.5
2,64,31992,0.548,0.5
2,64,35111,0.5326000000000001,0.5
2,64,38535,0.5431000000000001,0.5
2,64,42292,0.5541,0.5
2,64,46415,0.5452,0.5
2,64,50941,0.5445,0.5
2,64,55908,0.5453,0.5
2,64,61359,0.5475000000000001,0.5
2,64,67341,0.5617,0.5
2,64,73907,0.5641999999999999,0.5
2,64,81113,0.5801,0.5
2,64,89021,0.6015,0.5
2,64,97700,0.5922000000000001,0.5
2,64,107226,0.6207,0.5
2,64,117681,0.6293,0.5
2,64,129154,0.6476,0.5
2,64,141747,0.6763,0.5
2,64,155567,0.6842,0.5
2,64,170735,0.7082999999999999,0.5
2,64,187381,0.7279,0.5
2,64,205651,0.764,0.5
2,64,225701,0.8093,0.5
2,64,247707,0.818,0.5
2,64,271858,0.8392999999999999,0.5
2,64,298364,0.8838999999999999,0.5
2,64,327454,0.9215,0.5
2,64,359381,0.9508000000000001,0.5
2,64,394420,0.971,0.5
2,64,432876,0.9872000000000001,0.5
2,64,475081,0.9964999999999999,0.5
2,64,521400,0.9968000000000001,0.5
2,64,572236,0.9988,0.5
2,64,628029,0.9986,0.5
2,64,689261,0.9997,0.5
2,64,756463,0.9999,0.5
2,64,830217,1.0,0.5
2,64,911162,1.0,0.5
2,64,1000000,1.0,0.5
4,32,100,0.5012000000000001,0.5
4,32,109,0.5025000000000001,0.5
4,32,120,0.5001,0.5
4,32,132,0.504,0.5
4,32,145,0.5017,0.5
4,32,159,0.5008,0.5
4,32,174,0.5016,0.5
4,32,191,0.5033,0.5
4,32,210,0.5018,0.5
4,32,231,0.5009,0.5
4,32,253,0.5003,0.5
4,32,278,0.5006,0.5
4,32,305,0.5014000000000001,0.5
4,32,335,0.502,0.5
4,32,367,0.5007,0.5
4,32,403,0.5044,0.5
4,32,443,0.5023,0.5
4,32,486,0.5013,0.5
4,32,533,0.5043000000000001,0.5
4,32,585,0.5032,0.5
4,32,642,0.5055000000000001,0.5
4,32,705,0.5031000000000001,0.5
4,32,774,0.5047,0.5
4,32,849,0.5030999999999999,0.5
4,32,932,0.5027,0.5
4,32,1023,0.5034000000000001,0.5
4,32,1123,0.5035000000000001,0.5
4,32,1232,0.5025000000000001,0.5
4,32,1353,0.5023,0.5
4,32,1484,0.5028999999999999,0.5
4,32,1629,0.5017,0.5
4,32,1788,0.5041,0.5
4,32,1963,0.5056,0.5
4,32,2154,0.503,0.5
4,32,2364,0.5032,0.5
4,32,2595,0.5062,0.5
4,32,2848,0.5043,0.5
4,32,3125,0.5049,0.5
4,32,3430,0.5039,0.5
4,32,3764,0.5033,0.5
4,32,4132,0.5031,0.5
4,32,4534,0.5073,0.5
4,32,4977,0.5047,0.5
4,32,5462,0.5049,0.5
4,32,5994,0.5065,0.5
4,32,6579,0.5034,0.5
4,32,7220,0.5039,0.5
4,32,7924,0.5013,0.5
4,32,8697,0.5052,0.5
4,32,9545,0.5071,0.5
4,32,10476,0.5051,0.5
4,32,11497,0.5093000000000001,0.5
4,32,12618,0.5083,0.5
4,32,13848,0.505,0.5
4,32,15199,0.5045,0.5
4,32,16681,0.5047,0.5
4,32,18307,0.5057,0.5
4,32,20092,0.5074,0.5
4,32,22051,0.5067,0.5
4,32,24201,0.5046999999999999,0.5
4,32,26560,0.5064,0.5
4,32,29150,0.5078,0.5
4,32,31992,0.508,0.5
4,32,35111,0.5086,0.5
4,32,38535,0.5095000000000001,0.5
4,32,42292,0.5124,0.5
4,32,46415,0.511,0.5
4,32,50941,0.5155000000000001,0.5
4,32,55908,0.5078,0.5
4,32,61359,0.512,0.5
4,32,67341,0.5087,0.5
4,32,73907,0.5061,0.5
4,32,81113,0.5055000000000001,0.5
4,32,89021,0.5128,0.5
4,32,97700,0.5144,0.5
4,32,107226,0.5116,0.5
4,32,117681,0.5118,0.5
4,32,129154,0.5074000000000001,0.5
4,32,141747,0.5079,0.5
4,32,155567,0.5082,0.5
4,32,170735,0.5122,0.5
4,32,187381,0.5126,0.5
4,32,205651,0.523,0.5
4,32,225701,0.5216000000000001,0.5
4,32,247707,0.527,0.5
4,32,271858,0.5271,0.5
4,32,298364,0.5259,0.5
4,32,327454,0.5238,0.5
4,32,359381,0.5450999999999999,0.5
4,32,394420,0.5473,0.5
4,32,432876,0.545,0.5
4,32,475081,0.5521,0.5
4,32,521400,0.5704,0.5
4,32,572236,0.5699000000000001,0.5
4,32,628029,0.5804999999999999,0.5
4,32,689261,0.5979000000000001,0.5
4,32,756463,0.6237000000000001,0.5
4,32,830217,0.6063000000000001,0.5
4,32,911162,0.6079000000000001,0.5
4,32,1000000,0.6382000000000001,0.5
4,64,100,0.5003,0.5
4,64,109,0.5011,0.5
4,64,120,0.4992,0.5
4,64,132,0.5003,0.5
4,64,145,0.5005000000000001,0.5
4,64,159,0.5007,0.5
4,64,174,0.5010000000000001,0.5
4,64,191,0.5023,0.5
4,64,210,0.5018,0.5
4,64,231,0.5013000000000001,0.5
4,64,253,0.5025,0.5
4,64,278,0.504,0.5
4,64,305,0.5003,0.5
4,64,335,0.5020000000000001,0.5
4,64,367,0.5006,0.5
4,64,403,0.5027,0.5
4,64,443,0.5017,0.5
4,64,486,0.5002000000000001,0.5
4,64,533,0.5002,0.5
4,64,585,0.5016,0.5
4,64,642,0.5008,0.5
4,64,705,0.5019,0.5
4,64,774,0.5027999999999999,0.5
4,64,849,0.5013000000000001,0.5
4,64,932,0.5024000000000001,0.5
4,64,1023,0.5019,0.5
4,64,1123,0.5024,0.5
4,64,1232,0.5031000000000001,0.5
4,64,1353,0.5014000000000001,0.5
4,64,1484,0.5031000000000001,0.5
4,64,1629,0.503,0.5
4,64,1788,0.5037,0.5
4,64,1963,0.5023,0.5
4,64,2154,0.5033000000000001,0.5
4,64,2364,0.5035000000000001,0.5
4,64,2595,0.5044000000000001,0.5
4,64,2848,0.504,0.5
4,64,3125,0.5047,0.5
4,64,3430,0.5032,0.5
4,64,3764,0.5034000000000001,0.5
4,64,4132,0.5058,0.5
4,64,4534,0.5056,0.5
4,64,4977,0.5034,0.5
4,64,5462,0.5048,0.5
4,64,5994,0.5057,0.5
4,64,6579,0.5068,0.5
4,64,7220,0.505,0.5
4,64,7924,0.5051000000000001,0.5
4,64,8697,0.5056,0.5
4,64,9545,0.5045999999999999,0.5
4,64,10476,0.5034000000000001,0.5
4,64,11497,0.5035000000000001,0.5
4,64,12618,0.5028,0.5
4,64,13848,0.5055000000000001,0.5
4,64,15199,0.505,0.5
4,64,16681,0.5061,0.5
4,64,18307,0.5046,0.5
4,64,20092,0.5022000000000001,0.5
4,64,22051,0.5045000000000001,0.5
4,64,24201,0.503,0.5
4,64,26560,0.5025,0.5
4,64,29150,0.5026,0.5
4,64,31992,0.5084,0.5
4,64,35111,0.5083,0.5
4,64,38535,0.5119,0.5
4,64,42292,0.5091,0.5
4,64,46415,0.5069,0.5
4,64,50941,0.5078,0.5
4,64,55908,0.5083,0.5
4,64,61359,0.5059,0.5
4,64,67341,0.5046999999999999,0.5
4,64,73907,0.5091,0.5
4,64,81113,0.5065,0.5
4,64,89021,0.505,0.5
4,64,97700,0.5094,0.5
4,64,107226,0.5105999999999999,0.5
4,64,117681,0.5068,0.5
4,64,129154,0.5143,0.5
4,64,141747,0.513,0.5
4,64,155567,0.5153,0.5
4,64,170735,0.5141,0.5
4,64,187381,0.5119,0.5
4,64,205651,0.5091,0.5
4,64,225701,0.5141,0.5
4,64,247707,0.5164,0.5
4,64,271858,0.5105999999999999,0.5
4,64,298364,0.5213,0.5
4,64,327454,0.5196000000000001,0.5
4,64,359381,0.5192,0.5
4,64,394420,0.516,0.5
4,64,432876,0.5121,0.5
4,64,475081,0.5092,0.5
4,64,521400,0.5136000000000001,0.5
4,64,572236,0.5106,0.5
4,64,628029,0.5148,0.5
4,64,689261,0.5227,0.5
4,64,756463,0.5476000000000001,0.5
4,64,830217,0.5468,0.5
4,64,911162,0.5459,0.5
4,64,1000000,0.5573000000000001,0.5
8,32,100,0.5010000000000001,0.5
8,32,109,0.502,0.5
8,32,120,0.5018,0.5
8,32,132,0.5008999999999999,0.5
8,32,145,0.5005999999999999,0.5
8,32,159,0.5011,0.5
8,32,174,0.5016,0.5
8,32,191,0.5021,0.5
8,32,210,0.5024,0.5
8,32,231,0.5022,0.5
8,32,253,0.5017,0.5
8,32,278,0.5014000000000001,0.5
8,32,305,0.5017,0.5
8,32,335,0.5011000000000001,0.5
8,32,367,0.502,0.5
8,32,403,0.5017,0.5
8,32,443,0.5014,0.5
8,32,486,0.5008,0.5
8,32,533,0.5012,0.5
8,32,585,0.5012000000000001,0.5
8,32,642,0.5018,0.5
8,32,705,0.5004000000000001,0.5
8,32,774,0.5004,0.5
8,32,849,0.5,0.5
8,32,932,0.5018,0.5
8,32,1023,0.5006999999999999,0.5
8,32,1123,0.5002,0.5
8,32,1232,0.5004,0.5
8,32,1353,0.49960000000000004,0.5
8,32,1484,0.5026,0.5
8,32,1629,0.502,0.5
8,32,1788,0.5005,0.5
8,32,1963,0.5017,0.5
8,32,2154,0.5011,0.5
8,32,2364,0.5001,0.5
8,32,2595,0.4991,0.5
8,32,2848,0.5019999999999999,0.5
8,32,3125,0.5024000000000001,0.5
8,32,3430,0.5002,0.5
8,32,3764,0.5023,0.5
8,32,4132,0.5025000000000001,0.5
8,32,4534,0.5004,0.5
8,32,4977,0.5034000000000001,0.5
8,32,5462,0.5023,0.5
8,32,5994,0.5024,0.5
8,32,6579,0.5035999999999999,0.5
8,32,7220,0.5006999999999999,0.5
8,32,7924,0.5009,0.5
8,32,8697,0.5015000000000001,0.5
8,32,9545,0.5,0.5
8,32,10476,0.5003000000000001,0.5
8,32,11497,0.4999,0.5
8,32,12618,0.4998,0.5
8,32,13848,0.5003,0.5
8,32,15199,0.5005,0.5
8,32,16681,0.5005,0.5
8,32,18307,0.5002,0.5
8,32,20092,0.5009,0.5
8,32,22051,0.5014,0.5
8,32,24201,0.4993,0.5
8,32,26560,0.5003,0.5
8,32,29150,0.5013,0.5
8,32,31992,0.5034,0.5
8,32,35111,0.5019,0.5
8,32,38535,0.5006999999999999,0.5
8,32,42292,0.5008999999999999,0.5
8,32,46415,0.5005999999999999,0.5
8,32,50941,0.5019,0.5
8,32,55908,0.5013,0.5
8,32,61359,0.5013,0.5
8,32,67341,0.5021,0.5
8,32,73907,0.49950000000000006,0.5
8,32,81113,0.5005999999999999,0.5
8,32,89021,0.5034000000000001,0.5
8,32,97700,0.4991,0.5
8,32,107226,0.5011,0.5
8,32,117681,0.5002,0.5
8,32,129154,0.5013,0.5
8,32,141747,0.5027999999999999,0.5
8,32,155567,0.5021,0.5
8,32,170735,0.5025,0.5
8,32,187381,0.5003,0.5
8,32,205651,0.5023,0.5
8,32,225701,0.5035,0.5
8,32,247707,0.5051,0.5
8,32,271858,0.5033000000000001,0.5
8,32,298364,0.5061,0.5
8,32,327454,0.5071,0.5
8,32,359381,0.5039,0.5
8,32,394420,0.5028,0.5
8,32,432876,0.5052000000000001,0.5
8,32,475081,0.5052,0.5
8,32,521400,0.5024,0.5
8,32,572236,0.5027999999999999,0.5
8,32,628029,0.5041,0.5
8,32,689261,0.5054,0.5
8,32,756463,0.5066999999999999,0.5
8,32,830217,0.5044000000000001,0.5
8,32,911162,0.5093,0.5
8,32,1000000,0.5117999999999999,0.5
8,64,100,0.5021,0.5
8,64,109,0.5007999999999999,0.5
8,64,120,0.5014000000000001,0.5
8,64,132,0.5005,0.5
8,64,145,0.49829999999999997,0.5
8,64,159,0.4985,0.5
8,64,174,0.4992,0.5
8,64,191,0.4992,0.5
8,64,210,0.49970000000000003,0.5
8,64,231,0.49970000000000003,0.5
8,64,253,0.4995,0.5
8,64,278,0.49929999999999997,0.5
8,64,305,0.49970000000000003,0.5
8,64,335,0.4999,0.5
8,64,367,0.4999,0.5
8,64,403,0.5005000000000001,0.5
8,64,443,0.5011,0.5
8,64,486,0.49860000000000004,0.5
8,64,533,0.49960000000000004,0.5
8,64,585,0.5019,0.5
8,64,642,0.501,0.5
8,64,705,0.5022,0.5
8,64,774,0.5023,0.5
8,64,849,0.5013,0.5
8,64,932,0.5001,0.5
8,64,1023,0.5001,0.5
8,64,1123,0.49920000000000003,0.5
8,64,1232,0.5003,0.5
8,64,1353,0.5002,0.5
8,64,1484,0.5021,0.5
8,64,1629,0.5015000000000001,0.5
8,64,1788,0.5016999999999999,0.5
8,64,1963,0.5019,0.5
8,64,2154,0.5015000000000001,0.5
8,64,2364,0.5014,0.5
8,64,2595,0.5018,0.5
8,64,2848,0.5005000000000001,0.5
8,64,3125,0.4994,0.5
8,64,3430,0.5,0.5
8,64,3764,0.5004000000000001,0.5
8,64,4132,0.5008,0.5
8,64,4534,0.5005,0.5
8,64,4977,0.5009,0.5
8,64,5462,0.5001,0.5
8,64,5994,0.5009999999999999,0.5
8,64,6579,0.5008,0.5
8,64,7220,0.5009,0.5
8,64,7924,0.5018,0.5
8,64,8697,0.5016,0.5
8,64,9545,0.5014,0.5
8,64,10476,0.5016,0.5
8,64,11497,0.5018,0.5
8,64,12618,0.5026,0.5
8,64,13848,0.5028,0.5
8,64,15199,0.5018,0.5
8,64,16681,0.5026,0.5
8,64,18307,0.5029,0.5
8,64,20092,0.5037,0.5
8,64,22051,0.5021,0.5
8,64,24201,0.5021000000000001,0.5
8,64,26560,0.5009,0.5
8,64,29150,0.502,0.5
8,64,31992,0.5007999999999999,0.5
8,64,35111,0.5012000000000001,0.5
8,64,38535,0.5014000000000001,0.5
8,64,42292,0.5013000000000001,0.5
8,64,46415,0.5015000000000001,0.5
8,64,50941,0.5031,0.5
8,64,55908,0.5017,0.5
8,64,61359,0.5024,0.5
8,64,67341,0.5025999999999999,0.5
8,64,73907,0.5022,0.5
8,64,81113,0.5039,0.5
8,64,89021,0.5039,0.5
8,64,97700,0.5021,0.5
8,64,107226,0.5018,0.5
8,64,117681,0.5027,0.5
8,64,129154,0.5041,0.5
8,64,141747,0.5033,0.5
8,64,155567,0.502,0.5
8,64,170735,0.5022,0.5
8,64,187381,0.5018,0.5
8,64,205651,0.5024,0.5
8,64,225701,0.5045,0.5
8,64,247707,0.5035000000000001,0.5
8,64,271858,0.5033000000000001,0.5
8,64,298364,0.5037,0.5
8,64,327454,0.5033000000000001,0.5
8,64,359381,0.5015000000000001,0.5
8,64,394420,0.5005999999999999,0.5
8,64,432876,0.5029,0.5
8,64,475081,0.5014000000000001,0.5
8,64,521400,0.5016999999999999,0.5
8,64,572236,0.5013000000000001,0.5
8,64,628029,0.502,0.5
8,64,689261,0.5015000000000001,0.5
8,64,756463,0.504,0.5
8,64,830217,0.5027,0.5
8,64,911162,0.5024,0.5
8,64,1000000,0.5005999999999999,0.5


==> figures/robust.tsv <==
Label	COCO	SDP
JPEG	0.9685	0.9598
Crop	0.536	0.5046
Brightness	0.7031	0.7537
